Revisiting the Transit Timing Variations in the TrES-3 and Qatar-1 systems with TESS data

We present and analyze 58 transit light curves of TrES-3b and 98 transit light curves of Qatar-1b observed by Transiting Exoplanet Survey Satellite (TESS), plus two transit light curves of Qatar-1b observed by us using a ground-based 1.23\,m telescope. These light curves are combined with the best-quality light curves taken from the Exoplanet Transit Database (ETD) and literature. The precisely determined mid-transit times from these light curves enable us to obtain the refined orbital ephemerides with improved precision for both hot Jupiters. From the timing analysis, we find an indication for the presence of transit timing variations (TTVs) in both systems. Since the observed TTVs are unlikely to be short-term and periodic, the possibility of additional planets in the orbits close to TrES-3b and Qatar-1b are ruled out. Possible causes of long-term TTVs such as orbital decay, apsidal precession, the Applegate mechanism and line-of-sight acceleration are also examined. However, none of these possibilities are found to explain the observed TTV of TrES-3b. In contrast to this, the line-of-sight acceleration appears to be a plausible explanation for the observed TTV of Qatar-1b. In order to confirm these findings, further high-precision transit and RV observations of both systems would be worthwhile.

==> Table4_mrt.txt <==
Title: Revisiting the Transit Timing Variations in the TrES-3 and Qatar-1 systems with TESS data
Authors: Mannaday, V.~K., Thakur, P., Southworth, J., Jiang, I.~G., Sahu, D.~K., Mancini, L.,
         Va\v{n}ko, M., Kundra, E., Gajdo\v{s}, P., A-thano, N., Sariya, D.~P., Yeh, L.~C.,
         Griv, E., Mkrtichian, D., Shlyapnikov, A.

Table 4: The  Best-fit Values of Parameters ${T}_{m}$, ${\it i}$, ${a/{R}_{\ast}$,${R}_{p}/{R}_{\ast}$,  ${u}_{1}$, and ${u}_{2}$ for 58 TESS Transit Light Curves of TrES-3b.
============================================================================================================================================================================
Byte-by-byte Description of file: Table4_mrt.txt
-------------------------------------------------------------------------------------------------------------------------------------
   Bytes Format Units   Label           Explanations
-------------------------------------------------------------------------------------------------------------------------------------
 1- 4     I4     ---   Epoch           Epoch number
 6- 18    F13.5    d   Time            Midtransit time in in Barycentric Julian date; TDB
 20- 26   F7.5     d   e_Time          The upper 1{sigma} uncertainty in Time
 28- 35   F8.5     d   e_Time	       The lower 1{sigma} uncertainty in Time
 37- 41   F5.2    deg. inc             Orbital Inclination in degree
 43- 46   F4.2    deg. e_inc           The upper 1{sigma} uncertainty in orbital inclination 
 48- 52   F5.2    deg. e_inc           The lower 1{sigma} uncertainty in orbital inclination 
 54- 58   F5.3    R_* a/R_*            Scaled Semi-major axis in stellar radius
 60- 64   F5.3    R_*  e_a/R_*         The upper 1{sigma} uncertainty in Scaled Semi-major
 66- 71   F6.3    R_*  e_a/R_*         The lower 1{sigma} uncertainty in Scaled Semi-major
 73- 78   F6.4    ---  R_p/R_*         Ratio of planet to star radius
 80- 85   F6.4    ---  e_R_p/R_*       The upper 1{sigma} uncertainty in R_p/R_*
 87- 93   F7.4    ---  e_R_p/R_*       The lower 1{sigma} uncertainty in R_p/R_*
 95- 99   F5.3    ---  u_1             Linear limb-darkening coefficient
 101- 105 F5.3    ---  e_u_1           The upper 1{sigma} uncertainty in u_1
 107- 112 F6.3    ---  e_u_1           The lower 1{sigma} uncertainty in u_1
 114- 118 F5.3    ---  u_2             Quadratic limb-darkening coefficient
 120- 124 F5.3    ---  e_u_2           The upper 1{sigma} uncertainty in u_2
 126- 131 F6.3    ---  e_u_2           The lower 1{sigma} uncertainty in u_2
-----------------------------------------------------------------------------------------------------------------------------------
3674 2458984.83927 0.00070 -0.00068 81.84 0.14 -0.14 5.921 0.052 -0.051 0.1645 0.0072 -0.0063 0.365 0.050 -0.050 0.232 0.050 -0.050
3675 2458986.14594 0.00080 -0.00077 81.86 0.15 -0.14 5.913 0.052 -0.052 0.1598 0.0074 -0.0067 0.363 0.050 -0.050 0.229 0.050 -0.050
3676 2458987.45172 0.00080 -0.00079 81.80 0.14 -0.14 5.936 0.052 -0.052 0.1710 0.0088 -0.0080 0.365 0.050 -0.050 0.233 0.049 -0.050
3677 2458988.75804 0.00067 -0.00067 81.78 0.13 -0.14 5.940 0.051 -0.051 0.1652 0.0073 -0.0061 0.346 0.050 -0.050 0.235 0.049 -0.050
3678 2458990.06459 0.00059 -0.00062 81.86 0.13 -0.14 5.919 0.050 -0.050 0.1654 0.0070 -0.0058 0.359 0.050 -0.050 0.226 0.050 -0.050
3679 2458991.37005 0.00059 -0.00059 81.83 0.13 -0.14 5.929 0.050 -0.051 0.1681 0.0071 -0.0058 0.361 0.050 -0.050 0.229 0.050 -0.050
3680 2458992.67717 0.00054 -0.00054 81.84 0.13 -0.14 5.923 0.050 -0.050 0.1713 0.0069 -0.0057 0.362 0.050  0.050 0.230 0.050 -0.050 
3681 2458993.98279 0.00069 -0.00067 81.81 0.13 -0.14 5.922 0.052 -0.051 0.1671 0.0071 -0.0061 0.366 0.049 -0.049 0.233 0.050 -0.050
3682 2458995.28953 0.00064 -0.00063 81.89 0.14 -0.14 5.906 0.051 -0.051 0.1637 0.0067 -0.0058 0.363 0.050 -0.050 0.230 0.049 -0.050
3684 2458997.90191 0.00058 -0.00058 81.83 0.13 -0.14 5.928 0.051 -0.050 0.1690 0.0072 -0.0059 0.363 0.050 -0.050 0.232 0.050 -0.050
3685 2458999.20715 0.00073 -0.00070 81.79 0.14 -0.14 5.945 0.052 -0.052 0.1671 0.0084 -0.0074 0.363 0.050 -0.050 0.232 0.050 -0.050
3686 2459000.51423 0.00080 -0.00077 81.91 0.14 -0.15 5.910 0.052 -0.052 0.1614 0.0083 -0.0078 0.356 0.050 -0.050 0.225 0.050 -0.050
3687 2459001.81929 0.00093 -0.00092 81.83 0.14 -0.15 5.933 0.052 -0.052 0.1654 0.0093 -0.0086 0.361 0.050 -0.050 0.229 0.050 -0.050
3688 2459003.12554 0.00060 -0.00059 81.91 0.13 -0.14 5.910 0.050 -0.050 0.1640 0.0062 -0.0050 0.358 0.050 -0.050 0.226 0.050 -0.050
3689 2459004.43223 0.00057 -0.00056 81.83 0.13 -0.14 5.925 0.050 -0.050 0.1666 0.0068 -0.0055 0.361 0.049 -0.049 0.229 0.049 -0.050
3690 2459005.73742 0.00069 -0.00071 81.89 0.14 -0.14 5.906 0.052 -0.052 0.1627 0.0069 -0.0059 0.361 0.050 -0.049 0.228 0.050 -0.050
3691 2459007.04452 0.00063 -0.00061 81.78 0.14 -0.14 5.952 0.051 -0.051 0.1741 0.0084 -0.0074 0.363 0.050 -0.050 0.233 0.050 -0.050
3692 2459008.35087 0.00061 -0.00060 81.85 0.13 -0.14 5.917 0.051 -0.050 0.1614 0.0063 -0.0052 0.362 0.049 -0.049 0.229 0.050 -0.050
3694 2459010.96379 0.00068 -0.00066 81.79 0.14 -0.14 5.935 0.051 -0.051 0.1716 0.0081 -0.0070 0.365 0.050 -0.050 0.232 0.050 -0.050
3695 2459012.26987 0.00073 -0.00067 81.83 0.14 -0.14 5.928 0.051 -0.051 0.1674 0.0073 -0.0064 0.362 0.050 -0.050 0.230 0.050 -0.050
3696 2459013.57686 0.00058 -0.00058 81.82 0.14 -0.14 5.944 0.050 -0.051 0.1687 0.0074 -0.0062 0.360 0.050 -0.050 0.230 0.050 -0.050
3697 2459014.88232 0.00073 -0.00074 81.88 0.14 -0.15 5.924 0.052 -0.052 0.1636 0.0077 -0.0064 0.357 0.050 -0.050 0.227 0.050 -0.050
3698 2459016.18808 0.00075 -0.00076 81.95 0.14 -0.15 5.896 0.052 -0.052 0.1651 0.0072 -0.0061 0.356 0.050 -0.049 0.225 0.049 -0.049
3699 2459017.49433 0.00060 -0.00061 81.91 0.14 -0.15 5.913 0.050 -0.050 0.1655 0.0066 -0.0055 0.365 0.050 -0.049 0.225 0.050 -0.050
3700 2459018.80006 0.00063 -0.00061 81.80 0.14 -0.14 5.938 0.051 -0.051 0.1718 0.0078 -0.0068 0.365 0.050 -0.050 0.233 0.050 -0.050
3701 2459020.10773 0.00063 -0.00062 81.83 0.13 -0.14 5.928 0.051 -0.050 0.1678 0.0071 -0.0060 0.362 0.049 -0.050 0.230 0.049 -0.050
3702 2459021.41301 0.00056 -0.00057 81.86 0.13 -0.14 5.917 0.050 -0.050 0.1688 0.0066 -0.0055 0.361 0.049 -0.049 0.229 0.050 -0.049
3704 2459024.02492 0.00054 -0.00054 81.86 0.13 -0.14 5.923 0.050 -0.049 0.1673 0.0065 -0.0063 0.361 0.050 -0.050 0.229 0.050 -0.050
3705 2459025.33189 0.00075 -0.00073 81.83 0.14 -0.14 5.923 0.052 -0.051 0.1636 0.0076 -0.0066 0.365 0.050 -0.050 0.232 0.050 -0.050
3706 2459026.63697 0.00069 -0.00071 81.82 0.14 -0.14 5.930 0.052 -0.051 0.7120 0.0083 -0.0070 0.364 0.050 -0.049 0.232 0.050 -0.050
3707 2459027.94347 0.00070 -0.00069 81.80 0.14 -0.14 5.942 0.052 -0.051 0.1637 0.0077 -0.0065 0.357 0.050 -0.050 0.227 0.049 -0.050
3708 2459029.24980 0.00058 -0.00057 81.78 0.13 -0.14 5.942 0.051 -0.050 0.1700 0.0076 -0.0075 0.384 0.050 -0.050 0.209 0.050 -0.050
3709 2459030.55615 0.00057 -0.00058 81.80 0.13 -0.14 5.940 0.051 -0.050 0.1665 0.0071 -0.0059 0.362 0.050 -0.050 0.231 0.050 -0.050
3710 2459031.86181 0.00062 -0.00062 81.82 0.14 -0.14 5.932 0.052 -0.051 0.1683 0.0077 -0.0063 0.362 0.050 -0.050 0.231 0.050 -0.050
3711 2459033.16788 0.00065 -0.00065 81.94 0.14 -0.15 5.907 0.051 -0.051 0.1614 0.0065 -0.0055 0.355 0.050 -0.050 0.224 0.050 -0.050
3712 2459034.47455 0.00076 -0.00077 81.81 0.14 -0.14 5.940 0.052 -0.052 0.1673 0.0085 -0.0074 0.362 0.050 -0.050 0.231 0.050 -0.050
3985 2459391.06416 0.00054 -0.00054 81.75 0.13 -0.13 5.951 0.050 -0.050 0.1629 0.0069 -0.0058 0.386 0.050 -0.050 0.211 0.050 -0.050
3986 2459392.36940 0.00062 -0.00059 81.82 0.13 -0.14 5.934 0.051 -0.051 0.1684 0.0072 -0.0061 0.385 0.050 -0.050 0.209 0.050 -0.050
3987 2459393.67523 0.00072 -0.00072 81.83 0.14 -0.14 5.930 0.051 -0.051 0.1682 0.0083 -0.0069 0.381 0.050 -0.050 0.206 0.049 -0.050
3988 2459394.98189 0.00065 -0.00061 81.76 0.13 -0.14 5.948 0.051 -0.051 0.1700 0.0077 -0.0068 0.389 0.050 -0.050 0.213 0.049 -0.050
3989 2459396.28839 0.00057 -0.00057 81.76 0.13 -0.14 5.949 0.051 -0.051 0.1672 0.0075 -0.0063 0.387 0.050 -0.050 0.212 0.049 -0.050
3990 2459397.59457 0.00070 -0.00071 81.90 0.14 -0.14 5.908 0.051 -0.051 0.1551 0.0059 -0.0053 0.378 0.049 -0.050 0.202 0.049 -0.050
3991 2459398.90031 0.00059 -0.00058 81.86 0.13 -0.14 5.923 0.050 -0.050 0.1661 0.0068 -0.0055 0.379 0.049 -0.049 0.203 0.050 -0.050
3992 2459400.20681 0.00061 -0.00059 81.84 0.13 -0.14 5.929 0.051 -0.050 0.1656 0.0069 -0.0057 0.381 0.050 -0.050 0.206 0.050 -0.049
3993 2459401.51327 0.00052 -0.00052 81.98 0.13 -0.14 5.890 0.049 -0.049 0.1599 0.0049 -0.0043 0.371 0.049 -0.050 0.195 0.049 -0.049
3994 2459402.81977 0.00053 -0.00052 81.96 0.13 -0.13 5.890 0.049 -0.049 0.1572 0.0044 -0.0041 0.375 0.049 -0.049 0.199 0.049 -0.049
3995 2459404.12441 0.00063 -0.00064 81.82 0.13 -0.14 5.939 0.051 -0.050 0.1631 0.0073 -0.0061 0.380 0.050 -0.050 0.206 0.050 -0.050
3996 2459405.43082 0.00057 -0.00056 81.85 0.13 -0.14 5.920 0.050 -0.050 0.1622 0.0064 -0.0059 0.377 0.049 -0.049 0.202 0.050 -0.050
3997 2459406.73858 0.00068 -0.00069 81.89 0.14 -0.14 5.909 0.051 -0.051 0.1570 0.0066 -0.0058 0.378 0.049 -0.050 0.202 0.049 -0.050
3998 2459408.04328 0.00069 -0.00071 81.80 0.14 -0.14 5.932 0.051 -0.051 0.1649 0.0078 -0.0068 0.382 0.050 -0.050 0.206 0.050 -0.050
3999 2459409.34977 0.00059 -0.00060 81.87 0.13 -0.14 5.925 0.050 -0.050 0.1609 0.0065 -0.0053 0.378 0.050 -0.050 0.204 0.050 -0.050
4000 2459410.65651 0.00056 -0.00055 81.76 0.13 -0.14 5.955 0.050 -0.050 0.1644 0.0073 -0.0064 0.381 0.050 -0.050 0.207 0.050 -0.050
4001 2459411.96237 0.00055 -0.00056 81.79 0.13 -0.14 5.936 0.050 -0.050 0.1699 0.0072 -0.0061 0.384 0.050 -0.050 0.208 0.050 -0.050
4002 2459413.26840 0.00060 -0.00061 81.83 0.14 -0.14 5.933 0.051 -0.051 0.1663 0.0073 -0.0060 0.380 0.050 -0.050 0.206 0.050 -0.050
4003 2459414.57517 0.00053 -0.00052 81.81 0.13 -0.13 5.929 0.050 -0.050 0.1654 0.0063 -0.0053 0.382 0.050 -0.050 0.207 0.050 -0.050
4004 2459415.88135 0.00054 -0.00054 81.87 0.13 -0.14 5.919 0.049 -0.049 0.1699 0.0060 -0.0048 0.375 0.050 -0.049 0.201 0.049 -0.050
4005 2459417.18752 0.00055 -0.00054 81.86 0.13 -0.14 5.916 0.050 -0.050 0.1659 0.0063 -0.0050 0.384 0.050 -0.050 0.208 0.050 -0.050
4006 2459418.49235 0.00050 -0.00052 81.88 0.12 -0.13 5.927 0.049 -0.049 0.1591 0.0055 -0.0044 0.376 0.050 -0.050 0.202 0.049 -0.050


==> Table5_mrt.txt <==
Title: Revisiting the Transit Timing Variations in the TrES-3 and Qatar-1 systems with TESS data
Authors: Mannaday, V.~K., Thakur, P., Southworth, J., Jiang, I.-G., Sahu, D.~K., Mancini, L.,
         Va\v{n}ko, M., Kundra, E., Gajdo\v{s}, P., A-thano, N., Sariya, D.~P., Yeh, L.-C.,
         Griv, E., Mkrtichian, D., Shlyapnikov, A.

Table 5: The  Best-fit Values of Parameters ${T}_{m}$, ${\it i}$, ${a/{R}_{\ast}$,${R}_{p}/{R}_{\ast}$,  ${u}_{1}$, and ${u}_{2}$ for 58 TESS Transit Light Curves of TrES-3b.
============================================================================================================================================================================
Byte-by-byte Description of file: Table5_mrt.txt
-------------------------------------------------------------------------------------------------------------------------------
   Bytes Format Units   Label           Explanations
-------------------------------------------------------------------------------------------------------------------------------
 1- 4     I4     ---   Epoch           Epoch number
 6- 18    F13.5    d   Time            Midtransit time in in Barycentric Julian date; TDB
 20- 26   F7.5     d   e_Time          The upper 1{sigma} uncertainty in Time
 28- 35   F8.5     d   e_Time	       The lower 1{sigma} uncertainty in Time
 37- 41   F5.2    deg. inc             Orbital Inclination in degree
 43- 46   F4.2    deg. e_inc           The upper 1{sigma} uncertainty in orbital inclination 
 48- 52   F5.2    deg. e_inc           The lower 1{sigma} uncertainty in orbital inclination 
 54- 57   F5.3    R_* a/R_*            Scaled Semi-major axis in stellar radius
 59- 62   F5.3    R_*  e_a/R_*         The upper 1{sigma} uncertainty in Scaled Semi-major
 64- 68   F6.3    R_*  e_a/R_*         The lower 1{sigma} uncertainty in Scaled Semi-major
 70- 75   F6.4    ---  R_p/R_*         Ratio of planet to star radius
 77- 82   F6.4    ---  e_R_p/R_*       The upper 1{sigma} uncertainty in R_p/R_*
 84- 90   F7.4    ---  e_R_p/R_*       The lower 1{sigma} uncertainty in R_p/R_*
 92- 96   F5.3    ---  u_1             Linear limb-darkening coefficient
 98- 102  F5.3    ---  e_u_1           The upper 1{sigma} uncertainty in u_1
 104- 109 F6.3    ---  e_u_1           The lower 1{sigma} uncertainty in u_1
 111- 115 F5.3    ---  u_2             Quadratic limb-darkening coefficient
 117- 121 F5.3    ---  e_u_2           The upper 1{sigma} uncertainty in u_2
 123- 128 F6.3    ---  e_u_2           The lower 1{sigma} uncertainty in u_2
--------------------------------------------------------------------------------------------------------------------------------
1388 2457618.62696 0.00024 -0.00023 85.85 0.92 -0.71 6.89 0.37 -0.30 0.1464 0.0028 -0.0033 0.565 0.046 -0.049 0.165 0.049 -0.049
1538 2457831.63075 0.00033 -0.00029 83.04 0.46 -0.41 6.01 0.20 -0.18 0.1555 0.0024 -0.0024 0.539 0.049 -0.049 0.146 0.050 -0.049
2196 2458766.00744 0.00049 -0.00049 87.30 1.80 -1.90 7.69 0.47 -0.81 0.1451 0.0047 -0.0038 0.446 0.049 -0.049 0.185 0.050 -0.049
2197 2458767.42663 0.00054 -0.00055 85.30 2.20 -1.90 6.68 0.83 -0.76 0.1485 0.0062 -0.0054 0.460 0.049 -0.049 0.191 0.050 -0.050
2198 2458768.84629 0.00051 -0.00051 87.00 2.00 -2.00 7.52 0.54 -0.79 0.1426 0.0055 -0.0041 0.454 0.049 -0.049 0.188 0.050 -0.050
2199 2458770.26671 0.00053 -0.00053 83.90 2.00 -1.20 6.08 0.78 -0.46 0.1525 0.0052 -0.0067 0.462 0.050 -0.050 0.192 0.049 -0.050
2200 2458771.68637 0.00057 -0.00057 85.60 2.20 -1.80 7.20 1.00 -0.94 0.1468 0.0061 -0.0058 0.453 0.049 -0.050 0.187 0.049 -0.050
2201 2458773.10750 0.00120 -0.00120 83.00 3.10 -1.90 5.80 1.30 -0.69 0.1550 0.0110 -0.0130 0.458 0.050 -0.051 0.191 0.050 -0.050
2202 2458774.52695 0.00071 -0.00071 86.10 2.40 -2.10 7.24 0.83 -0.93 0.1455 0.0073 -0.0060 0.455 0.050 -0.049 0.189 0.050 -0.050
2205 2458778.78610 0.00044 -0.00044 87.50 1.70 -1.70 7.79 0.43 -0.71 0.1448 0.0041 -0.0034 0.440 0.049 -0.049 0.182 0.050 -0.049
2206 2458780.20702 0.00049 -0.00049 87.20 1.90 -2.10 7.62 0.53 -0.91 0.1435 0.0051 -0.0038 0.447 0.049 -0.049 0.186 0.049 -0.050
2207 2458781.62683 0.00055 -0.00055 85.30 2.10 -1.50 6.72 0.79 -0.61 0.1464 0.0053 -0.0052 0.458 0.049 -0.049 0.190 0.049 -0.049
2208 2458783.04743 0.00050 -0.00049 86.70 2.10 -1.90 7.27 0.59 -0.79 0.1423 0.0052 -0.0040 0.468 0.048 -0.049 0.193 0.049 -0.050
2209 2458784.46689 0.00061 -0.00062 82.80 1.20 -1.10 5.71 0.51 -0.43 0.1513 0.0049 -0.0048 0.454 0.050 -0.050 0.189 0.050 -0.050
2210 2458785.88737 0.00058 -0.00058 85.90 2.40 -1.90 7.13 0.87 -0.85 0.1392 0.0059 -0.0052 0.449 0.050 -0.049 0.186 0.050 -0.050
2211 2458787.30797 0.00062 -0.00062 85.00 2.60 -1.80 6.60 1.00 -0.75 0.1478 0.0069 -0.0065 0.457 0.049 -0.050 0.189 0.050 -0.050
2270 2458871.08935 0.00068 -0.00079 87.10 2.00 -2.80 7.54 0.50 -1.10 0.1373 0.0070 -0.0047 0.451 0.049 -0.049 0.187 0.050 -0.050
2271 2458872.50813 0.00065 -0.00064 84.50 3.30 -1.30 6.50 1.30 -0.86 0.1437 0.0077 -0.0079 0.459 0.050 -0.050 0.191 0.050 -0.050
2272 2458873.92744 0.00052 -0.00052 86.20 2.20 -1.70 7.30 0.74 -0.77 0.1437 0.0051 -0.0046 0.448 0.049 -0.049 0.186 0.050 -0.050
2273 2458875.34844 0.00051 -0.00052 86.70 2.10 -2.10 7.33 0.60 -0.85 0.1434 0.0056 -0.0041 0.454 0.049 -0.049 0.188 0.050 -0.050
2274 2458876.76858 0.00047 -0.00047 85.90 1.90 -1.30 6.95 0.67 -0.55 0.1443 0.0044 -0.0043 0.445 0.049 -0.049 0.185 0.050 -0.050
2275 2458878.18907 0.00052 -0.00051 86.80 2.20 -2.10 7.41 0.59 -0.88 0.1417 0.0059 -0.0043 0.459 0.049 -0.049 0.191 0.050 -0.050
2276 2458879.60797 0.00064 -0.00065 85.10 2.80 -1.80 6.60 1.00 -0.75 0.1448 0.0063 -0.0064 0.453 0.050 -0.050 0.188 0.050 -0.050
2277 2458881.02929 0.00063 -0.00066 85.30 2.50 -2.00 6.68 0.90 -0.83 0.1430 0.0065 -0.0056 0.456 0.049 -0.049 0.189 0.050 -0.050
2278 2458882.44937 0.00073 -0.00069 85.90 2.60 -2.00 6.96 0.85 -0.84 0.1425 0.0062 -0.0053 0.459 0.049 -0.049 0.190 0.049 -0.050
2279 2458883.86820 0.00049 -0.00048 88.10 1.30 -1.90 7.90 0.32 -0.71 0.1407 0.0040 -0.0033 0.460 0.049 -0.048 0.188 0.050 -0.049
2281 2458886.70833 0.00061 -0.00061 86.10 2.60 -2.50 6.90 0.73 -0.94 0.1417 0.0076 -0.0052 0.463 0.049 -0.050 0.192 0.050 -0.050
2282 2458888.12866 0.00062 -0.00061 83.30 1.70 -1.50 5.91 0.69 -0.55 0.1466 0.0061 -0.0060 0.457 0.050 -0.050 0.190 0.049 -0.050
2283 2458889.54858 0.00054 -0.00053 85.70 2.40 -1.60 6.99 0.94 -0.74 0.1458 0.0053 -0.0050 0.456 0.049 -0.049 0.189 0.050 -0.049
2284 2458890.96839 0.00067 -0.00065 83.20 1.80 -1.30 5.92 0.79 -0.52 0.1458 0.0053 -0.0050 0.456 0.049 -0.049 0.189 0.050 -0.049
2285 2458892.38803 0.00057 -0.00058 84.80 1.80 -1.30 6.54 0.73 -0.54 0.1465 0.0050 -0.0055 0.450 0.050 -0.049 0.187 0.050 -0.050
2286 2458893.80852 0.00055 -0.00051 87.60 1.70 -2.10 7.56 0.42 -0.83 0.1422 0.0043 -0.0035 0.451 0.049 -0.049 0.186 0.050 -0.050
2287 2458895.22902 0.00061 -0.00061 84.80 2.30 -1.60 6.47 0.87 -0.65 0.1439 0.0056 -0.0058 0.457 0.049 -0.049 0.190 0.050 -0.050
2288 2458896.64905 0.00052 -0.00051 86.20 2.30 -1.90 7.23 0.78 -0.85 0.1441 0.0056 -0.0047 0.456 0.049 -0.049 0.188 0.050 -0.050
2330 2458956.28949 0.00050 -0.00051 87.20 1.90 -1.80 7.56 0.49 -0.73 0.1425 0.0050 -0.0039 0.445 0.049 -0.049 0.185 0.050 -0.050
2331 2458957.71044 0.00068 -0.00067 85.40 2.60 -1.90 6.73 0.88 -0.78 0.1462 0.0069 -0.0061 0.447 0.050 -0.049 0.186 0.050 -0.050
2332 2458959.13081 0.00052 -0.00052 86.40 2.20 -1.60 7.38 0.75 -0.72 0.1450 0.0049 -0.0045 0.448 0.050 -0.049 0.185 0.050 -0.050
2333 2458960.54950 0.00063 -0.00060 82.70 1.40 -1.10 5.72 0.59 -0.40 0.1532 0.0056 -0.0060 0.457 0.050 -0.050 0.190 0.050 -0.050
2334 2458961.96971 0.00069 -0.00069 83.10 2.00 -1.30 5.94 0.96 -0.55 0.1513 0.0062 -0.0081 0.457 0.050 -0.050 0.190 0.050 -0.050
2335 2458963.39045 0.00057 -0.00057 85.70 2.20 -1.50 6.95 0.77 -0.65 0.1406 0.0054 -0.0053 0.450 0.049 -0.049 0.186 0.050 -0.050
2336 2458964.80982 0.00053 -0.00053 86.10 2.40 -1.90 7.18 0.82 -0.83 0.1449 0.0059 -0.0081 0.449 0.050 -0.049 0.187 0.050 -0.050
2337 2458966.23015 0.00055 -0.00057 86.40 2.00 -1.60 7.04 0.62 -0.66 0.1414 0.0048 -0.0043 0.452 0.049 -0.049 0.187 0.049 -0.050
2338 2458967.65009 0.00057 -0.00058 85.20 2.00 -1.60 6.83 0.81 -0.68 0.1447 0.0057 -0.0055 0.459 0.050 -0.049 0.190 0.050 -0.050
2340 2458970.49057 0.00062 -0.00062 86.10 2.30 -1.90 7.16 0.82 -0.83 0.1447 0.0057 -0.0055 0.459 0.050 -0.049 0.190 0.050 -0.050
2341 2458971.91048 0.00060 -0.00059 84.80 2.10 -1.50 6.53 0.87 -0.63 0.1431 0.0054 -0.0055 0.457 0.049 -0.049 0.189 0.050 -0.049
2342 2458973.33019 0.00060 -0.00057 84.90 2.60 -1.70 6.60 1.00 -0.69 0.1471 0.0067 -0.0066 0.461 0.050 -0.049 0.192 0.050 -0.050
2343 2458974.75074 0.00054 -0.00052 87.60 1.70 -1.90 7.52 0.39 -0.72 0.1397 0.0043 -0.0036 0.458 0.049 -0.049 0.188 0.050 -0.050
2344 2458976.16916 0.00048 -0.00048 85.80 2.40 -1.60 7.04 0.82 -0.69 0.1440 0.0052 -0.0049 0.455 0.049 -0.049 0.189 0.049 -0.050
2345 2458977.59015 0.00053 -0.00053 86.40 2.40 -2.20 7.27 0.71 -0.91 0.1409 0.0062 -0.0047 0.457 0.049 -0.049 0.190 0.050 -0.050
2346 2458979.01081 0.00055 -0.00053 84.80 1.90 -1.20 6.50 0.77 -0.51 0.1441 0.0043 -0.0051 0.453 0.049 -0.050 0.187 0.050 -0.050
2347 2458980.43065 0.00060 -0.00060 83.30 1.40 -1.10 5.90 0.55 -0.42 0.1493 0.0048 -0.0054 0.456 0.050 -0.049 0.189 0.050 -0.050
2348 2458981.85005 0.00048 -0.00047 84.00 1.20 -0.96 6.30 0.52 -0.40 0.1523 0.0043 -0.0049 0.451 0.050 -0.050 0.186 0.050 -0.050
2350 2458984.69067 0.00056 -0.00056 87.40 1.80 -2.00 7.60 0.46 -0.80 0.1414 0.0047 -0.0037 0.453 0.050 -0.049 0.187 0.050 -0.050
2351 2458986.10968 0.00054 -0.00053 85.80 2.30 -1.60 6.99 0.80 -0.67 0.1426 0.0052 -0.0050 0.456 0.049 -0.049 0.189 0.050 -0.050
2352 2458987.52979 0.00087 -0.00081 81.10 1.10 -0.71 5.29 0.41 -0.24 0.1636 0.0098 -0.0090 0.454 0.051 -0.050 0.187 0.050 -0.050
2353 2458988.95106 0.00051 -0.00051 88.00 1.40 -1.90 7.85 0.35 -0.68 0.1394 0.0039 -0.0032 0.444 0.049 -0.049 0.183 0.050 -0.050
2354 2458990.37058 0.00080 -0.00070 82.40 1.30 -1.10 5.50 0.53 -0.42 0.1576 0.0060 -0.0058 0.452 0.050 -0.050 0.187 0.050 -0.050
2355 2458991.78959 0.00065 -0.00065 82.60 1.40 -1.10 5.57 0.56 -0.40 0.1506 0.0046 -0.0053 0.452 0.050 -0.050 0.187 0.050 -0.050
2356 2458993.20966 0.00066 -0.00067 83.70 3.00 -1.80 5.90 1.10 -0.64 0.1472 0.0069 -0.0077 0.457 0.049 -0.050 0.190 0.050 -0.050
2357 2458994.63072 0.00066 -0.00066 87.40 1.80 -2.30 7.60 0.50 -0.93 0.1379 0.0055 -0.0045 0.453 0.049 -0.049 0.187 0.050 -0.050
2359 2458997.47013 0.00067 -0.00068 85.10 3.10 -1.90 6.90 1.20 -0.86 0.1458 0.0076 -0.0075 0.457 0.050 -0.050 0.191 0.049 -0.050
2360 2458998.88987 0.00058 -0.00057 86.20 2.40 -2.00 7.07 0.71 -0.79 0.1434 0.0060 -0.0048 0.453 0.050 -0.049 0.188 0.049 -0.050
2361 2459000.30994 0.00066 -0.00063 84.20 3.30 -1.80 6.30 1.10 -0.69 0.1467 0.0074 -0.0087 0.460 0.051 -0.050 0.191 0.050 -0.050
2362 2459001.73092 0.00055 -0.00056 88.30 1.20 -1.80 8.10 0.32 -0.66 0.1363 0.0042 -0.0041 0.449 0.049 -0.049 0.184 0.050 -0.050
2363 2459003.15044 0.00064 -0.00066 83.00 2.00 -1.40 5.84 0.83 -0.54 0.1569 0.0071 -0.0078 0.458 0.050 -0.050 0.191 0.050 -0.050
2364 2459004.57069 0.00057 -0.00056 87.50 1.70 -1.90 7.56 0.39 -0.68 0.1372 0.0044 -0.0037 0.437 0.049 -0.049 0.181 0.050 -0.050
2365 2459005.99131 0.00083 -0.00079 82.50 2.60 -1.50 5.60 1.00 -0.54 0.1518 0.0080 -0.0094 0.458 0.051 -0.050 0.190 0.050 -0.050
2366 2459007.41085 0.00066 -0.00065 83.80 2.30 -1.60 6.24 0.99 -0.63 0.1513 0.0075 -0.0084 0.460 0.050 -0.050 0.191 0.050 -0.050
2367 2459008.83040 0.00052 -0.00052 86.60 2.20 -2.10 7.18 0.60 -0.84 0.1438 0.0054 -0.0042 0.446 0.049 -0.049 0.185 0.050 -0.050
2657 2459420.63782 0.00062 -0.00060 85.40 1.90 -1.70 6.92 0.74 -0.74 0.1402 0.0061 -0.0056 0.452 0.050 -0.050 0.188 0.050 -0.050
2658 2459422.05756 0.00065 -0.00062 86.50 1.30 -1.60 7.36 0.47 -0.71 0.1357 0.0051 -0.0045 0.457 0.049 -0.049 0.189 0.050 -0.050
2659 2459423.47866 0.00063 -0.00063 84.60 1.90 -1.50 6.69 0.82 -0.67 0.1461 0.0065 -0.0067 0.455 0.050 -0.050 0.189 0.050 -0.050
2660 2459424.89818 0.00073 -0.00076 85.80 2.50 -2.30 6.84 0.81 -0.93 0.1410 0.0073 -0.0059 0.457 0.049 -0.049 0.190 0.050 -0.050
2661 2459426.31812 0.00052 -0.00052 86.40 1.90 -1.60 7.13 0.58 -0.66 0.1407 0.0047 -0.0042 0.457 0.049 -0.049 0.189 0.049 -0.050
2662 2459427.73776 0.00064 -0.00062 86.50 1.40 -1.60 7.38 0.47 -0.72 0.1376 0.0048 -0.0044 0.452 0.049 -0.049 0.187 0.050 -0.050
2663 2459429.15816 0.00059 -0.00058 85.60 1.80 -1.80 6.97 0.72 -0.81 0.1404 0.0056 -0.0049 0.453 0.050 -0.050 0.189 0.050 -0.050
2664 2459430.57765 0.00051 -0.00050 84.50 1.70 -1.10 6.38 0.68 -0.49 0.1450 0.0041 -0.0051 0.445 0.050 -0.049 0.183 0.050 -0.050
2665 2459431.99728 0.00049 -0.00048 85.80 2.00 -1.50 6.94 0.71 -0.63 0.1394 0.0045 -0.0045 0.449 0.049 -0.049 0.186 0.050 -0.050
2667 2459434.83930 0.00058 -0.00056 85.40 2.40 -1.90 6.74 0.86 -0.77 0.1375 0.0059 -0.0053 0.460 0.049 -0.049 0.192 0.050 -0.050
2668 2459436.25769 0.00058 -0.00058 83.50 1.40 -1.20 6.03 0.60 -0.50 0.1459 0.0048 -0.0049 0.456 0.050 -0.050 0.189 0.050 -0.050
2669 2459437.67771 0.00055 -0.00053 86.00 1.60 -1.50 7.16 0.59 -0.66 0.1421 0.0050 -0.0046 0.456 0.049 -0.050 0.189 0.050 -0.050
2670 2459439.09804 0.00055 -0.00055 85.90 1.20 -1.40 7.19 0.55 -0.67 0.1416 0.0043 -0.0040 0.449 0.049 -0.049 0.186 0.050 -0.049
2671 2459440.51841 0.00062 -0.00062 85.40 1.90 -1.70 6.92 0.74 -0.75 0.1394 0.0061 -0.0056 0.462 0.049 -0.049 0.191 0.050 -0.049
2672 2459441.93867 0.00052 -0.00051 85.90 1.90 -1.70 7.06 0.67 -0.71 0.1404 0.0051 -0.0046 0.449 0.050 -0.050 0.187 0.050 -0.050
2673 2459443.35870 0.00075 -0.00073 86.00 2.50 -2.30 6.98 0.73 -0.93 0.1395 0.0075 -0.0063 0.456 0.049 -0.050 0.190 0.050 -0.050
2674 2459444.77834 0.00062 -0.00062 83.10 1.50 -1.30 5.87 0.64 -0.49 0.1505 0.0057 -0.0058 0.461 0.050 -0.050 0.192 0.050 -0.050
2675 2459446.19802 0.00060 -0.00059 85.90 1.90 -2.00 7.02 0.70 -0.87 0.1367 0.0057 -0.0049 0.456 0.049 -0.049 0.190 0.050 -0.050
2792 2459612.34079 0.00048 -0.00049 87.60 1.70 -2.10 7.72 0.46 -0.86 0.1364 0.0044 -0.0033 0.453 0.049 -0.048 0.188 0.049 -0.050
2793 2459613.76146 0.00055 -0.00054 85.60 2.30 -1.50 7.08 0.86 -0.68 0.1397 0.0049 -0.0052 0.452 0.050 -0.049 0.186 0.050 -0.049
2794 2459615.18131 0.00058 -0.00059 86.80 2.10 -2.10 7.32 0.59 -0.87 0.1374 0.0055 -0.0041 0.456 0.049 -0.049 0.189 0.050 -0.050
2795 2459616.60075 0.00059 -0.00060 85.50 2.80 -2.00 6.74 0.83 -0.80 0.1418 0.0064 -0.0059 0.456 0.050 -0.050 0.190 0.050 -0.050
2796 2459618.02169 0.00061 -0.00059 85.50 2.10 -1.70 6.97 0.90 -0.76 0.1417 0.0057 -0.0054 0.451 0.049 -0.049 0.187 0.050 -0.050
2797 2459619.44100 0.00054 -0.00054 86.00 2.30 -1.80 7.05 0.77 -0.77 0.1370 0.0051 -0.0045 0.441 0.049 -0.049 0.183 0.050 -0.050
2798 2459620.86142 0.00062 -0.00060 87.30 1.90 -2.10 7.70 0.50 -0.88 0.1341 0.0053 -0.0042 0.462 0.049 -0.049 0.190 0.050 -0.050
2802 2459626.54075 0.00055 -0.00055 85.90 2.20 -1.60 6.99 0.72 -0.66 0.1446 0.0053 -0.0048 0.450 0.049 -0.049 0.186 0.050 -0.050
2803 2459627.96122 0.00052 -0.00052 86.60 2.20 -2.30 7.30 0.63 -0.94 0.1401 0.0064 -0.0043 0.463 0.049 -0.049 0.192 0.049 -0.050
2804 2459629.38146 0.00046 -0.00045 87.60 1.70 -1.80 7.60 0.38 -0.68 0.1425 0.0039 -0.0033 0.451 0.048 -0.048 0.186 0.049 -0.050
2805 2459630.80117 0.00065 -0.00069 82.80 1.20 -1.30 5.77 0.49 -0.46 0.1531 0.0069 -0.0057 0.458 0.049 -0.050 0.191 0.049 -0.050
2806 2459632.22086 0.00056 -0.00057 86.70 2.10 -1.90 7.47 0.65 -0.84 0.1388 0.0051 -0.0043 0.447 0.049 -0.050 0.186 0.050 -0.050
2807 2459633.64114 0.00062 -0.00062 86.30 2.40 -2.40 7.18 0.73 -0.87 0.1390 0.0070 -0.0050 0.462 0.049 -0.050 0.192 0.050 -0.050


==> Table6_mrt.txt <==
Title: Revisiting the Transit Timing Variations in the TrES-3 and Qatar-1 systems with TESS data
Authors: Mannaday, V.~K., Thakur, P., Southworth, J., Jiang, I.-G., Sahu, D.~K., Mancini, L.,
         Va\v{n}ko, M., Kundra, E., Gajdo\v{s}, P., A-thano, N., Sariya, D.~P., Yeh, L.-C.,
         Griv, E., Mkrtichian, D., Shlyapnikov, A.

Table 6: Mid-transit Times $({T}_{m})$ and Timing Residuals (O-C) for 182 Transit Light Curves of TrES-3b.
=============================================================================================================================================
Byte-by-byte Description of file: Table6_mrt.txt
----------------------------------------------------------------------------------------------------------------------------------------------
   Bytes Format Units   Label                               Explanations
----------------------------------------------------------------------------------------------------------------------------------------------
 1- 4     I4     ---   Epoch                                Epoch number
 6- 18    F13.5    d    Time                                Midtransit time in in Barycentric Julian date; TDB
 20- 26   F7.5     d    e_Time                              The upper 1{sigma} uncertainty in Time
 28- 35   F8.5     d    e_Time	                            The lower 1{sigma} uncertainty in Time
 37- 46   F10.7    d    O-C                                 Timing residual of linear model fit
 48- 76   A33     ---   TransSource                         Transit source 
 78- 96   A19     ---   TransBib                            ADS bibcoe for transit source
 98- 117  A22     ---   Timing Source                       Midtransit time source
 120- 138 A19     ---   TimeBib                             ADS bibcoe for timing source
 140      A1	  ---   Data Excluded from timing analysis  Mid-transit time does not considered for the timing analysis as its upper or lower 1σ uncertainty is greater than 1 minute                  
-----------------------------------------------------------------------------------------------------------------------------------------------
Note: (a) mid-transit time excluded from timing analysis
---------------------------------------------------------------------------------------------------------------------------------------------
0    2454185.91110 0.00021 -0.00021 -0.0000490 Sozzetti et al. 2009          2009ApJ...691.1145S Mannaday et al. 2020  2020AJ....160...47M 
10   2454198.97359 0.00057 -0.00066 0.0005782  Sozzetti et al. 2009          2009ApJ...691.1145S Mannaday et al. 2020  2020AJ....160...47M
22   2454214.64695 0.00032 -0.00036 -0.0002972 Sozzetti et al. 2009          2009ApJ...691.1145S Mannaday et al. 2020  2020AJ....160...47M
23   2454215.95288 0.00033 -0.00031 -0.0005535 Sozzetti et al. 2009          2009ApJ...691.1145S Mannaday et al. 2020  2020AJ....160...47M
267  2454534.66317 0.00019 -0.00019 0.0002839  Gibson et al. 2009            2009ApJ...700.1078G Mannaday et al. 2020  2020AJ....160...47M
268  2454535.96903 0.00039 -0.00037 -0.0000423 Sozzetti et al. 2009          2009ApJ...691.1145S Mannaday et al. 2020  2020AJ....160...47M
281  2454552.94962 0.00020 -0.00022 0.0001260  Sozzetti et al. 2009          2009ApJ...691.1145S Mannaday et al. 2020  2020AJ....160...47M
294  2454569.92982 0.00039 -0.00040 -0.0000957 Sozzetti et al. 2009          2009ApJ...691.1145S Mannaday et al. 2020  2020AJ....160...47M
313  2454594.74682 0.00037 -0.00034 -0.0006350 Sozzetti et al. 2009          2009ApJ...691.1145S Mannaday et al. 2020  2020AJ....160...47M
329  2454615.64621 0.00020 -0.00021 -0.0002226 Gibson et al. 2009            2009ApJ...700.1078G Mannaday et al. 2020  2020AJ....160...47M
342  2454632.62690 0.00020 -0.00019 0.0000429  Gibson et al. 2009            2009ApJ...700.1078G Mannaday et al. 2020  2020AJ....160...47M
355  2454649.60712 0.00019 -0.00017 -0.0001588 Gibson et al. 2009            2009ApJ...700.1078G Mannaday et al. 2020  2020AJ....160...47M
358  2454653.52661 0.00091 -0.00092 	       Gibson et al. 2009            2009ApJ...700.1078G Mannaday et al. 2020  2020AJ....160...47M a
365  2454662.66984 0.00059 -0.00060 0.0006984  Gibson et al. 2009            2009ApJ...700.1078G Mannaday et al. 2020  2020AJ....160...47M
371  2454670.50709 0.00034 -0.00034 0.0008307  Gibson et al. 2009            2009ApJ...700.1078G Mannaday et al. 2020  2020AJ....160...47M
374  2454674.42521 0.00028 -0.00028 0.0003919  Gibson et al. 2009            2009ApJ...700.1078G Mannaday et al. 2020  2020AJ....160...47M
381  2454683.56812 0.00042 -0.00041 0.0000021  Gibson et al. 2009            2009ApJ...700.1078G Mannaday et al. 2020  2020AJ....160...47M
592  2454959.17120 0.0011  -0.0011	       Lee et al. 2011               2011PASJ...63..301L Mannaday et al. 2020  2020AJ....160...47M a
596  2454964.40014 0.00088 -0.00095	       Vaňko et al. 2013             2013MNRAS.432..944V Mannaday et al. 2020  2020AJ....160...47M a
597  2454965.70470 0.00023 -0.00021 0.0003412  Kundurthy et al. 2013         2013ApJ...764....8K Mannaday et al. 2020  2020AJ....160...47M
606  2454977.46000 0.0015  -0.0015             Vaňko et al. 2013             2013MNRAS.432..944V Mannaday et al. 2020  2020AJ....160...47M a
620  2454995.74657 0.00016 -0.00017 -0.0000733 Kundurthy et al. 2013         2013ApJ...764....8K Mannaday et al. 2020  2020AJ....160...47M
620  2454995.74737 0.00040 -0.00044 0.0007267  Turner et al. 2013            2013MNRAS.428..678T Mannaday et al. 2020  2020AJ....160...47M
627  2455004.88970 0.00018 -0.00018 -0.0002473 Turner et al. 2013            2013MNRAS.428..678T Mannaday et al. 2020  2020AJ....160...47M
637  2455017.95161 0.00033 -0.00030 -0.0002001 Turner et al. 2013            2013MNRAS.428..678T Mannaday et al. 2020  2020AJ....160...47M
658  2455045.38085 0.00060 -0.00063 -0.0008720 Vaňko et al. 2013             2013MNRAS.432..944V Mannaday et al. 2020  2020AJ....160...47M
665  2455054.52523 0.00018 -0.00017 0.0002040  Colón et al. 2010             2010MNRAS.408.1494C Mannaday et al. 2020  2020AJ....160...47M
668  2455058.44480 0.0010  -0.0010             Vaňko et al. 2013             2013MNRAS.432..944V Mannaday et al. 2020  2020AJ....160...47M a
836  2455277.88206 0.00038 -0.00038 -0.0008200 Kundurthy et al. 2013         2013ApJ...764....8K Mannaday et al. 2020  2020AJ....160...47M
849  2455294.86465 0.00039 -0.00038 0.0013483  Lee et al. 2011               2011PASJ...63..301L Mannaday et al. 2020  2020AJ....160...47M
864  2455314.45500 0.00068 -0.00072            Vaňko et al. 2013             2013MNRAS.432..944V Mannaday et al. 2020  2020AJ....160...47M a
878  2455332.74259 0.00031 -0.00029 -0.0001139 Kundurthy et al. 2013         2013ApJ...764....8K Mannaday et al. 2020  2020AJ....160...47M
885  2455341.88380 0.0011  -0.0010             Jiang et al. 2013             2013AJ....145...68J Mannaday et al. 2020  2020AJ....160...47M a
898  2455358.86606 0.00076 -0.00074            Jiang et al. 2013             2013AJ....145...68J Mannaday et al. 2020  2020AJ....160...47M a
898  2455358.86723 0.00068 -0.00070 0.0008005  Lee et al. 2011               2011PASJ...63..301L Mannaday et al. 2020  2020AJ....160...47M
901  2455362.78470 0.0011  -0.00098            Jiang et al. 2013             2013AJ....145...68J Mannaday et al. 2020  2020AJ....160...47M a
901  2455362.78568 0.00057 -0.00056 0.0006917  Lee et al. 2011               2011PASJ...63..301L Mannaday et al. 2020  2020AJ....160...47M
904  2455366.70215 0.00080 -0.00077            Jiang et al. 2013             2013AJ....145...68J Mannaday et al. 2020  2020AJ....160...47M a
911  2455375.84617 0.00089 -0.00090            Jiang et al. 2013             2013AJ....145...68J Mannaday et al. 2020  2020AJ....160...47M a
913  2455378.45955 0.00090 -0.00084            Vaňko et al. 2013             2013MNRAS.432..944V Mannaday et al. 2020  2020AJ....160...47M a
942  2455416.33972 0.00056 -0.00056 0.0010942  Vaňko et al. 2013             2013MNRAS.432..944V Mannaday et al. 2020  2020AJ....160...47M
952  2455429.39997 0.00046 -0.00045 -0.0005187 Vaňko et al. 2013             2013MNRAS.432..944V Mannaday et al. 2020  2020AJ....160...47M
965  2455446.38075 0.00021 -0.00019 -0.0001603 Vaňko et al. 2013             2013MNRAS.432..944V Mannaday et al. 2020  2020AJ....160...47M
992  2455481.64795 0.00018 -0.00018 0.0000101  Kundurthy et al. 2013         2013ApJ...764....8K Mannaday et al. 2020  2020AJ....160...47M
1116 2455643.61454 0.00034 -0.00034 -0.0004988 Vaňko et al. 2013             2013MNRAS.432..944V Mannaday et al. 2020  2020AJ....160...47M
1117 2455644.92122 0.00019 -0.00018 0.0000051  Kundurthy et al. 2013         2013ApJ...764....8K Mannaday et al. 2020  2020AJ....160...47M
1143 2455678.88252 0.00030 -0.00032 0.0004516  Kundurthy et al. 2013         2013ApJ...764....8K Mannaday et al. 2020  2020AJ....160...47M
1156 2455695.86223 0.00072 -0.00069            Kundurthy et al. 2013         2013ApJ...764....8K Mannaday et al. 2020  2020AJ....160...47M a
1185 2455733.74164 0.00035 -0.00035 -0.0002522 Kundurthy et al. 2013         2013ApJ...764....8K Mannaday et al. 2020  2020AJ....160...47M
1234 2455797.74568 0.00032 -0.00031 0.0006660  Kundurthy et al. 2013         2013ApJ...764....8K Mannaday et al. 2020  2020AJ....160...47M
1249 2455817.33688 0.00041 -0.00041 -0.0009342 Vaňko et al. 2013             2013MNRAS.432..944V Mannaday et al. 2020  2020AJ....160...47M
1398 2456011.95934 0.00073 -0.00073            Turner et al. 2013            2013MNRAS.428..678T Mannaday et al. 2020  2020AJ....160...47M a
1400 2456014.57219 0.00070 -0.00069 0.0002474  Turner et al. 2013            2013MNRAS.428..678T Mannaday et al. 2020  2020AJ....160...47M
1400 2456014.57248 0.00065 -0.00065 0.0005374  Turner et al. 2013            2013MNRAS.428..678T Mannaday et al. 2020  2020AJ....160...47M
1411 2456028.93996 0.00049 -0.00049 -0.0000317 Turner et al. 2013            2013MNRAS.428..678T Mannaday et al. 2020  2020AJ....160...47M
1448 2456077.27003 0.00035 -0.00037 0.0013459  Mannaday et al. 2020          2020AJ....160...47M Mannaday et al. 2020  2020AJ....160...47M
1452 2456082.49260 0.0012  -0.0011             Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M a
1455 2456086.41124 0.00095 -0.0010             Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M a
1465 2456099.47337 0.0016  -0.0016             Mannaday et al. 2020          2020AJ....160...47M Mannaday et al. 2020  2020AJ....160...47M a
1690 2456393.36471 0.00048 -0.00050 -0.0012542 Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M
1713 2456423.40717 0.00079 -0.00079            Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M a
1719 2456431.24526 0.00032 -0.00031 -0.0001063 Mannaday et al. 2020          2020AJ....160...47M Mannaday et al. 2020  2020AJ....160...47M
1726 2456440.38874 0.00063 -0.00063 0.0000697  Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M
1762 2456487.41277 0.00075 -0.00075            Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M a
1961 2456747.34245 0.00019 -0.00019 0.0000036  Mannaday et al. 2020          2020AJ....160...47M Mannaday et al. 2020  2020AJ....160...47M
2033 2456841.38981 0.00078 -0.00079            Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M a
2262 2457140.50425 0.00041 -0.00039 -0.0002670 Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M
2311 2457204.50652 0.00087 -0.00089            Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M a
2317 2457212.34484 0.00052 -0.00047 0.0000775  Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M
2324 2457221.48724 0.00062 -0.00063 -0.0008264 Ricci et al. 2017             2017PASP..129f4401R Mannaday et al. 2020  2020AJ....160...47M
2327 2457225.40653 0.00036 -0.00034 -0.0000953 Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M
2337 2457238.46724 0.00064 -0.00066 -0.0012481 Ricci et al. 2017             2017PASP..129f4401R Mannaday et al. 2020  2020AJ....160...47M
2340 2457242.38679 0.00025 -0.00025 -0.0002569 Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M
2351 2457256.75464 0.00072 -0.00074            Ricci et al. 2017             2017PASP..129f4401R Mannaday et al. 2020  2020AJ....160...47M a
2353 2457259.36698 0.00058 -0.00057 -0.0004886 Püsküllü et al. 2017          2017NewA...55...39P Mannaday et al. 2020  2020AJ....160...47M
2531 2457491.86832 0.00040 -0.00041 -0.0003066 Ricci et al. 2017             2017PASP..129f4401R Mannaday et al. 2020  2020AJ....160...47M
2570 2457542.80916 0.00026 -0.00026 -0.0007316 Ricci et al. 2017             2017PASP..129f4401R Mannaday et al. 2020  2020AJ....160...47M
2817 2457865.43802 0.00055 -0.00052 0.0001170  ETD: Marc Bretton             This paper                                                    
2840 2457895.48024 0.00050 -0.00047 0.0000525  ETD: Marc Bretton             This paper                                                    
2866 2457929.43981 0.00066 -0.00065 -0.0012208 ETD: Mario Morales            This paper                                                    
2873 2457938.58388 0.00082 -0.00075            ETD: David Molina             This paper                                                    a  
2879 2457946.41929 0.00051 -0.00051 -0.0021625 ETD: Marc Bretton             This paper                                                   
2879 2457946.42335 0.00082 -0.00096            ETD: David Molina             This paper                                                    a
2891 2457962.09524 0.00041 -0.00047 -0.0004478 ETD: David Molina             This paper                                                    
3062 2458185.45419 0.00060 -0.00064 0.0006481  Mannaday et al. 2020          2020AJ....160...47M Mannaday et al. 2020  2020AJ....160...47M
3065 2458189.37246 0.00068 -0.00065 0.0003592  Mannaday et al. 2020          2020AJ....160...47M Mannaday et al. 2020  2020AJ....160...47M
3072 2458198.51490 0.0012  -0.0010             ETD: Roman Ponca              This paper                                                    a
3075 2458202.43178 0.0015  -0.0015             Mannaday et al. 2020          2020AJ....160...47M Mannaday et al. 2020  2020AJ....160...47M a
3078 2458206.35282 0.00076 -0.00071            Mannaday et al. 2020          2020AJ....160...47M Mannaday et al. 2020  2020AJ....160...47M a
3088 2458219.41292 0.00057 -0.00058 -0.0014652 Mannaday et al. 2020          2020AJ....160...47M Mannaday et al. 2020  2020AJ....160...47M
3091 2458223.33346 0.00053 -0.00050 0.0005159  Mannaday et al. 2020          2020AJ....160...47M Mannaday et al. 2020  2020AJ....160...47M
3133 2458278.19229 0.00040 -0.00039 -0.0004779 ETD: Wonseok Kang             This paper                                                       
3134 2458279.49957 0.00093 -0.00092            ETD: Yvesh Jorgan             This paper                                                    a
3137 2458283.41762 0.00095 -0.00089            ETD: David Molina             This paper                                                    a
3147 2458296.48075 0.00077 -0.00075            ETD: Yvesh Jorgan             This paper                                                    a
3157 2458309.54130 0.00056 -0.00054 0.0000614  ETD: Marc Bretton             This paper                                                    
3157 2458309.54202 0.00046 -0.00048 0.0007814  ETD: Yvesh Jorgan             This paper                                                     
3160 2458313.45976 0.00070 -0.00068 -0.0000375 ETD: Yvesh Jorgan             This paper                                                     
3162 2458316.07204 0.00030 -0.00029 -0.0001300 ETD: Wonseok Kang             This paper                                                    
3169 2458325.21545 0.00034 -0.00033 -0.0000240 ETD: Marc Bretton             This paper                                                    
3199 2458364.40090 0.00024 -0.00023 -0.0001624 ETD: Marc Bretton             This paper                                                    
3199 2458364.40127 0.00077 -0.00075            ETD: Yvesh Jorgan             This paper                                                    a
3324 2458527.67437 0.00035 -0.00034 0.0000224  ETD: Yvesh Jorgan             This paper                                                    
3353 2458565.55404 0.00057 -0.00055 0.0002903  ETD: Pere Guerra              This paper                                                    
3353 2458565.55450 0.00050 -0.00050 0.0007503  ETD: Yvesh Jorgan             This paper                                                    
3366 2458582.53589 0.00048 -0.00050 0.0017186  ETD: Yvesh Jorgan             This paper                                                    
3405 2458633.47615 0.00041 -0.00041 0.0007136  ETD: Yvesh Jorgan             This paper                                                    
3408 2458637.39469 0.00069 -0.00068 0.0006948  ETD: Yvesh Jorgan             This paper                                                    
3444 2458684.41755 0.00039 -0.00039 0.0008487  ETD: Anael Wunsche            This paper                                                    
3444 2458684.41639 0.00044 -0.00046 -0.0003113 ETD: Yvesh Jorgan             This paper                                                    
3457 2458701.39672 0.00053 -0.00060 -0.0004030 ETD: Yvesh Jorgan             This paper                                                    
3522 2458786.30009 0.00048 -0.00050 0.0008587  ETD: Manfred                  This paper                                                    
3647 2458949.57184 0.00045 -0.00045 -0.0006764 ETD: Manfred                  This paper                                                    
3647 2458949.57324 0.00071 -0.00068            ETD: Yvesh Jorgan             This paper                                                    a
3660 2458966.55232 0.00061 -0.00065 -0.0006181 ETD: Manfred                  This paper                                                    
3674 2458984.83927 0.00070 -0.00068 -0.0002760 TESS: sector 25               This paper
3675 2458986.14594 0.00080 -0.00077            TESS: sector 25               This paper                                                    a 
3676 2458987.45172 0.00080 -0.00079            TESS: sector 25               This paper                                                    a
3677 2458988.75804 0.00067 -0.00067 -0.0000648 TESS: sector 25               This paper
3678 2458990.06459 0.00059 -0.00062 0.0002989  TESS: sector 25               This paper
3679 2458991.37005 0.00059 -0.00059 -0.0004274 TESS: sector 25               This paper
3680 2458992.67717 0.00054 -0.00054 0.0005063  TESS: sector 25               This paper
3681 2458993.98279 0.00069 -0.00067 -0.0000600 TESS: sector 25               This paper
3682 2458995.28953 0.00064 -0.00063 0.0004937  TESS: sector 25               This paper
3684 2458997.90191 0.00058 -0.00058 0.0005012  TESS: sector 25               This paper
3685 2458999.20715 0.00073 -0.00070            TESS: sector 25               This paper                                                    a
3686 2459000.51423 0.00080 -0.00077            TESS: sector 25               This paper                                                    a
3687 2459001.81929 0.00093 -0.00092            TESS: sector 25               This paper                                                    a
3688 2459003.12554 0.00060 -0.00059 -0.0006139 TESS: sector 25               This paper
3689 2459004.43223 0.00057 -0.00056 -0.0001102 TESS: sector 25               This paper
3690 2459005.73742 0.00069 -0.00071            TESS: sector 25               This paper                                                    a
3691 2459007.04452 0.00063 -0.00061 -0.0001928 TESS: sector 25               This paper
3692 2459008.35087 0.00061 -0.00060 -0.0000291 TESS: sector 26               This paper
3694 2459010.96379 0.00068 -0.00066 0.0005184  TESS: sector 26               This paper
3695 2459012.26987 0.00072 -0.00067            TESS: sector 26               This paper                                                    a
3696 2459013.57686 0.00058 -0.00058 0.0012158  TESS: sector 26               This paper
3697 2459014.88232 0.00074 -0.00073            TESS: sector 26               This paper                                                    a
3698 2459016.18808 0.00075 -0.00076            TESS: sector 26               This paper                                                    a
3699 2459017.49433 0.00060 -0.00061 0.0001270  TESS: sector 26               This paper
3700 2459018.80006 0.00063 -0.00061 -0.0003293 TESS: sector 26               This paper
3701 2459020.10773 0.00063 -0.00062 0.0011544  TESS: sector 26               This paper
3702 2459021.41301 0.00056 -0.00057 0.0002481  TESS: sector 26               This paper
3704 2459024.02492 0.00054 -0.00054 -0.0002144 TESS: sector 26               This paper
3705 2459025.33189 0.00075 -0.00073            TESS: sector 26               This paper                                                    a
3706 2459026.63697 0.00069 -0.00071            TESS: sector 26               This paper                                                    a
3707 2459027.94347 0.00070 -0.00069 -0.0002233 TESS: sector 26               This paper
3708 2459029.24980 0.00058 -0.00057 -0.0000796 TESS: sector 26               This paper
3709 2459030.55615 0.00057 -0.00058 0.0000842  TESS: sector 26               This paper
3710 2459031.86181 0.00062 -0.00062 -0.0004421 TESS: sector 26               This paper
3711 2459033.16788 0.00065 -0.00065 -0.0005584 TESS: sector 26               This paper
3712 2459034.47455 0.00076 -0.00077            TESS: sector 26               This paper                                                    a
3738 2459068.43630 0.0011  -0.00093            ETD: Alberto Gracia & Sanchez This paper                                                    a
3748 2459081.49830 0.00054 -0.00053 0.0009692  ETD: Marc Bretton             This paper                                                    
3751 2450085.41564 0.00085 -0.00079            ETD: Lius Tremosa             This paper                                                    a          
3767 2459106.31468 0.00080 -0.00080            ETD: Manfred Raetz            This paper                                                    a
3902 2459282.64896 0.00075 -0.00075            ETD: Etienne Bertrand         This paper                                                    a
3902 2459282.65032 0.00052 -0.00051 0.0003015  ETD: Marc Bretton             This paper                                                    
3905 2459286.56970 0.0011  -0.0011             ETD: Yvesh Jorgan             This paper                                                    a
3918 2459303.55020 0.0012  -0.0013             ETD: Yvesh Jorgan             This paper                                                    a
3934 2459324.44813 0.00059 -0.00058 0.0001509  ETD: Veli-Pekka Hentunen      This paper                                                    
3985 2459391.06416 0.00054 -0.00054 0.0006806  TESS: sector 40               This paper
3986 2459392.36940 0.00062 -0.00059 -0.0002657 TESS: sector 40               This paper
3987 2459393.67523 0.00072 -0.00072            TESS: sector 40               This paper                                                    a
3988 2459394.98189 0.00065 -0.00061            TESS: sector 40               This paper                                                    a
3989 2459396.28839 0.00057 -0.00057-0.0001483  TESS: sector 40               This paper
3990 2459397.59457 0.00070 -0.00071 0.0001654  TESS: sector 40               This paper
3991 2459400.20681 0.00061 -0.00059 -0.0002871 TESS: sector 40               This paper
3992 2459398.90031 0.00059 -0.00058 0.0000266  TESS: sector 40               This paper
3993 2459401.51327 0.00052 -0.00052 0.0003003  TESS: sector 40               This paper
3994 2459402.81977 0.00053 -0.00052 0.0006140  TESS: sector 40               This paper
3995 2459404.12441 0.00063 -0.00062 -0.0009323 TESS: sector 40               This paper
3996 2459405.43082 0.00057 -0.00056 -0.0007085 TESS: sector 40               This paper
3997 2459406.73858 0.00068 -0.00069 0.0008652  TESS: sector 40               This paper
3998 2459408.04328 0.00069 -0.00071            TESS: sector 40               This paper                                                    a
3999 2459409.34977 0.00059 -0.00060 -0.0003174 TESS: sector 40               This paper
4000 2459410.65651 0.00056 -0.00055 0.0002363  TESS: sector 40               This paper
4001 2459411.96237 0.00055 -0.00056 -0.0000899 TESS: sector 40               This paper
4002 2459413.26840 0.00060 -0.00061 -0.0002462 TESS: sector 40               This paper
4003 2459414.57517 0.00053 -0.00052 0.0003375  TESS: sector 40               This paper
4004 2459415.88135 0.00054 -0.00054 0.0003312  TESS: sector 40               This paper
4005 2459417.18752 0.00055 -0.00054 0.0003149  TESS: sector 40               This paper
4006 2459418.49235 0.00050 -0.00052 -0.0010414 TESS: sector 40               This paper


==> Table7_mrt.txt <==
Title: Revisiting the Transit Timing Variations in the TrES-3 and Qatar-1 systems with TESS data
Authors: Mannaday, V.~K., Thakur, P., Southworth, J., Jiang, I.-G., Sahu, D.~K., Mancini, L.,
         Va\v{n}ko, M., Kundra, E., Gajdo\v{s}, P., A-thano, N., Sariya, D.~P., Yeh, L.-C.,
         Griv, E., Mkrtichian, D., Shlyapnikov, A.

Table 7: Mid-transit Times $({T}_{m})$ and Timing Residuals (O-C) for 228 Transit Light Curves of Qatar-1b.
======================================================================================================================================================================================
Byte-by-byte Description of file: Table7_mrt.txt
--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
   Bytes Format Units   Label                               Explanations
--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
 1- 4     I4      ---   Epoch                               Epoch number
 6- 18    F13.5    d    Time                                Midtransit time in in Barycentric Julian date; TDB
 20- 26   F7.5     d    e_Time                              The upper 1{sigma} uncertainty in Time
 28- 35   F8.5     d    e_Time	                            The lower 1{sigma} uncertainty in Time
 37- 46   F10.7    d    O-C                                 Timing residual of linear model fit
 48- 72   A33     ---   TransSource                         Transit source 
 74- 92   A19     ---   TransBib                            ADS bibcoe for transit source
 94- 107  A22     ---   Timing Source                       Midtransit time source
 109- 127 A19     ---   TimeBib                             ADS bibcoe for timing source
 129      A1	  ---   Data Excluded from timing analysis  Mid-transit time does not considered for the timing analysis as its upper or lower 1σ uncertainty is greater than 1 minute  
--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
Note: (a) mid-transit time excluded from timing analysis as its upper or lower 1{sigma} uncertainty is greater than 1 minute.
      (b) mid-transit time excluded from timimg analysis as it comes from a partial transit light curve.
--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
0    2455647.63228 0.00031 -0.00033 -0.0008948 von Essen et al. 2013     2013A&A...555A..92V Su et al. 2021 2021AJ....161..108S
45   2455711.53484 0.00019 -0.00021 0.0005704  Covino et al. 2013        2013A&A...554A..28C Su et al. 2021 2021AJ....161..108S
67   2455742.77458 0.00061 -0.00064 -0.0002248 Collins et al. 2017       2017AJ....153...78C This paper
74   2455752.71498 0.00051 -0.00054 0.0000049  Collins et al. 2017       2017AJ....153...78C This paper
90   2455775.43472 0.00047 -0.00048 -0.0006444 Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
100  2455789.63531 0.00043 -0.00046 -0.0002977 Collins et al. 2017       2017AJ....153...78C This paper
105  2455796.73505 0.00043 -0.00048 -0.0006793 Collins et al. 2017       2017AJ....153...78C This paper
107  2455799.57569 0.00034 -0.00035 -0.0000880 Mislis et al. 2015        This paper
107  2455799.57571 0.00035 -0.00034 -0.0000680 Mislis et al. 2015        This paper
107  2455799.57575 0.00035 -0.00035 -0.0000280 Mislis et al. 2015        This paper
107  2455799.57600 0.00028 -0.00028 0.0002220  Mislis et al. 2015        This paper 
107  2455799.57628 0.00018 -0.00017 0.0005020  Covino et al. 2013        2013A&A...554A..28C Su et al. 2021 2021AJ....161..108S
126  2455826.55603 0.00036 -0.00041 -0.0002102 Collins et al. 2017       2017AJ....153...78C This paper
133  2455836.49650 0.00025 -0.00025 0.0000895  von Essen et al. 2013     2013A&A...555A..92V Su et al. 2021 2021AJ....161..108S
138  2455843.59651 0.00038 -0.00034 -0.0000222 Collins et al. 2017       2017AJ....153...78C This paper
176  2455897.55734 0.00057 -0.00058 -0.0001167 Collins et al. 2017       2017AJ....153...78C This paper
238  2455985.60066 0.00060 -0.00064 0.0016950  von Essen et al. 2013     2013A&A...555A..92V Su et al. 2021 2021AJ....161..108S
283  2456049.50000 0.00033 -0.00035 -0.0000599 von Essen et al. 2013     2013A&A...555A..92V Su et al. 2021 2021AJ....161..108S
290  2456059.43980 0.00100 -0.00114            von Essen et al. 2013     2013A&A...555A..92V Su et al. 2021 2021AJ....161..108S a
302  2456076.47944 0.00065 -0.00065 -0.0010821 von Essen et al. 2013     2013A&A...555A..92V Su et al. 2021 2021AJ....161..108S  
317  2456097.78059 0.00049 0.00050 -0.0002970  Collins et al. 2017       2017AJ....153...78C This paper
324  2456107.72143 0.00030 -0.00030 0.0003727  Collins et al. 2017       2017AJ....153...78C This paper
328  2456113.39955 0.00084 -0.00080            von Essen et al. 2013     2013A&A...555A..92V Su et al. 2021 2021AJ....161..108S a
340  2456130.44149 0.00027 -0.00029 0.0000434  Mislis et al. 2015        This paper
340  2456130.44153 0.00022 -0.00022 0.0000834  Covino et al. 2013        2013A&A...554A..28C Su et al. 2021 2021AJ....161..108S
347  2456140.38099 0.00034 -0.00033 -0.0006269 von Essen et al. 2013     2013A&A...555A..92V Su et al. 2021 2021AJ....161..108S
348  2456141.80169 0.00033 -0.00033 0.0000488  Collins et al. 2017       2017AJ....153...78C This paper                          
355  2456151.74145 0.00071 -0.00062            Collins et al. 2017       2017AJ....153...78C This paper                         a
359  2456157.42050 0.00051 -0.00054 -0.0014089 von Essen et al. 2013     2013A&A...555A..92V Su et al. 2021 2021AJ....161..108S
362  2456161.68157 0.00032 -0.00033 -0.0004118 Collins et al. 2017       2017AJ....153...78C This paper
364  2456164.52243 0.00019 -0.00020 0.0003995  Covino et al. 2013        2013A&A...554A..28C Su et al. 2021 2021AJ....161..108S
376  2456181.56256 0.00019 -0.00020 0.0002376  Mislis et al. 2015        This paper
376  2456181.56266 0.00014 -0.00014 0.0003376  Covino et al. 2013        2013A&A...554A..28C Su et al. 2021 2021AJ....161..108S
407  2456225.58307 0.00038 -0.00037 0.0000066  Collins et al. 2017       2017AJ....153...78C This paper
442  2456275.28513 0.00027 -0.00029 0.0012018  Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
571  2456458.46639 0.00051 -0.00047 -0.0006766 Mislis et al. 2015        This paper
593  2456489.70755 0.00028 -0.00030 -0.0000518 Collins et al. 2017       2017AJ....153...78C This paper
602  2456502.48739 0.00032 -0.00033 -0.0004308 Mislis et al. 2015        This paper
628  2456539.40769 0.00029 -0.00029 -0.0007633 Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
647  2456566.38856 0.00030 -0.00032 -0.0003556 Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
704  2456647.33079 0.00031 -0.00029 0.0004877  Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
776  2456749.57123 0.00051 -0.00050 -0.0008240 Maciejewski et al. 2015   015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
788  2456766.61234 0.00059 0.00060 -0.0000060  Mislis et al. 2015        2015A&A...577A.109M This paper
807  2456793.59250 0.00038 -0.00037 -0.0003082 Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
814  2456803.53275 0.00018 -0.00019 -0.0002285 Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
821  2456813.47316 0.00016 -0.00016 0.0000112  Mislis et al. 2015        This paper
833  2456830.51335 0.00018 -0.00018 -0.000090  Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
840  2456840.45409 0.00038 -0.00039 0.0004789  Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
850  2456854.65323 0.00057 -0.00050 -0.0006259 Collins et al. 2017       2017AJ....153...78C This paper                          
855  2456861.75415 0.00050 -0.00046            Collins et al. 2017       2017AJ....153...78C This paper                         b  
874  2456888.73361 0.00070 -0.00068 -0.0008283 Collins et al. 2017       2017AJ....153...78C This paper
888  2456908.61497 0.00027 -0.00028 0.0001911  Mislis et al. 2015        This paper
890  2456911.45493 0.00020 -0.00018 0.00001025 Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S 
891  2456912.87445 0.00039 -0.00038 -0.0004018 Su et al. 2021            2021AJ....161..108S Su et al. 2021 2021AJ....161..108S
895  2456918.55483 0.00033 -0.00034 -0.0001192 Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
898  2456922.81460 0.00030 -0.00028 -0.0004222 Su et al. 2021            2021AJ....161..108S Su et al. 2021 2021AJ....161..108S
900  2456925.65521 0.00039 -0.00037 0.0001392  Collins et al. 2017       2017AJ....153...78C This paper
902  2456928.49500 0.00030 -0.00028 -0.0001195 Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S
905  2456932.75501 0.00035 -0.00035 -0.0001825 Su et al. 2021            2021AJ....161..108S Su et al. 2021 2021AJ....161..108S
911  2456941.27534 0.00099 -0.00088            Su et al. 2021            2021AJ....161..108S Su et al. 2021 2021AJ....161..108S a
923  2456958.31411 0.00082 -0.00084            Maciejewski et al. 2015   2015A&A...577A.109M Su et al. 2021 2021AJ....161..108S a
924  2456959.73497 0.00042 -0.00046 -0.0006847 Su et al. 2021            2021AJ....161..108S Su et al. 2021 2021AJ....161..108S
1034 2457115.93766 0.00028 -0.00028 -0.0006709 Su et al. 2021            2021AJ....161..108S Su et al. 2021 2021AJ....161..108S
1053 2457142.91872 0.00044 -0.00043 -0.0000731 Su et al. 2021            2021AJ....161..108S Su et al. 2021 2021AJ....161..108S
1333 2457540.52700 0.00150 -0.00150 0.0013665  ETD:David Molina          This paper                                             
1352 2457567.50630 0.00110 -0.00110            ETD:David Molina          This paper                                             a
1354 2457570.34627 0.00032 -0.00032 0.0001539  Su et al. 2021            2021AJ....161..108S Su et al. 2021 2021AJ....161..108S
1361 2457580.28552 0.00014 -0.00014 -0.0007665 Su et al. 2021            2021AJ....161..108S Su et al. 2021 2021AJ....161..108S
1371 2457594.48654 0.00056 -0.00055 -0.0000103 ETD: Marc Bretton         This paper                                             
1378 2457604.42689 0.00039 -0.00038 0.0001900  ETD: Marc Bretton         This paper                                             
1388 2457618.62696 0.00024 -0.00023 -0.0000167 This paper                This paper                                           
1399 2457634.24662 0.00022 -0.00022 -0.0005910 Su et al. 2021            2021AJ....161..108S Su et al. 2021 2021AJ....161..108S
1538 2457831.63075 0.00033 -0.00029 0.0001573  This paper                This paper
1628 2457959.43360 0.00130 -0.00140            ETD: Mario Morales        This paper                                             a
1666 2458013.39530 0.00110 -0.00110            ETD: Marc Bretton         This paper                                             a
1685 2458040.37550 0.00077 -0.00073            ETD: Ferran Grau Horta    This paper                                             a
1692 2458050.31488 0.00047 -0.00047 0.0005407  ETD: Marc Bretton         This paper                                             
1697 2458057.41442 0.00051 -0.00054 -0.0000410 ETD: Jacques Montier      This paper                                             
1711 2458077.29570 0.00140 -0.00140            ETD: Luis Tremosa Espasa  This paper                                             a
1821 2458233.49832 0.00039 -0.00039 0.0008422  ETD: Yves Jongen          This paper                                             
1821 2458233.49660 0.00110 -0.00095            ETD: Marc Bretton         This paper                                             a
1828 2458243.43960 0.00075 -0.00082            ETD: Yves Jongen          This paper                                             a
1847 2458270.41996 0.00078 -0.00079            ETD: Yves Jongen          This paper                                             a
1859 2458287.45950 0.00110 -0.00100            ETD: Yves Jongen          This paper                                             a
1864 2458287.45950 0.00083 -0.00086            ETD: Yves Jongen          This paper                                             a
1871 2458304.49710 0.00220 -0.00230            ETD: David Molina         This paper                                             a
1897 2458341.41929 0.00033 -0.00034 -0.0000368 ETD: Henri Lanares        This paper                                             
1921 2458375.49860 0.00110 -0.00100            ETD: Luis Tremosa         This paper                                             a
1921 2458375.49976 0.00063 -0.00065 -0.0001507 ETD: S Ferratfiat Mission This paper                                             
1921 2458375.49983 0.00065 -0.00066 -0.0000807 ETD: S Ferratfiat G.      This paper                                             
1935 2458395.38065 0.00058 -0.00060 0.0003987  ETD: Yves Jongen          This paper                                             
1980 2458459.28139 0.00058 -0.00052 -0.0000439 ETD: Yves Jongen          This paper                                             
2031 2458531.70376 0.00096 -0.00088            ETD: Anael Wunsche        This paper                                             a
2045 2458551.58347 0.00099 -0.00100            ETD: Jerome Borel         This paper                                             a
2064 2458578.56385 0.00069 -0.00067 0.0004603  ETD: Anael Wunsche        This paper                                             
2078 2458598.44350 0.00060 -0.00059 -0.0002303 ETD: Veli-Pekka Hentunen  This paper                                             
2102 2458632.52410 0.00074 -0.00062            ETD: Yves Jongen          This paper                                             a
2114 2458649.56517 0.00071 -0.00077            ETD: Pere Guerra          This paper                                             a
2121 2458659.50562 0.00060 -0.00063 0.0008436  ETD: Yves Jongen          This paper                                             
2128 2458669.44419 0.00056 -0.00055 -0.0007568 ETD: Stephane Neveus      This paper                                             
2128 2458669.44520 0.00061 -0.00066 0.0002532  ETD: Yves Jongen          This paper                                             
2140 2458686.48659 0.00050 -0.00051 0.0013513  ETD: Yves Jongen          This paper                                             
2145 2458693.58572 0.00050 -0.00046 0.0003597  ETD: Yves Jongen          This paper                                              
2154 2458706.36541 0.00081 -0.00097            ETD: Yves Jongen          This paper                                             a
2159 2458713.46653 0.00073 -0.00068            ETD: Marc Bretton         This paper                                             a
2159 2458713.46670 0.00057 -0.00054 0.0009991  ETD: Yves Jongen          This paper                                             
2164 2458720.56692 0.00049 -0.00049 0.0010974  ETD: Yves Jongen          This paper                                             
2171 2458730.50528 0.00083 -0.00088            ETD: Esseiva Nicolas      This paper                                             a
2171 2458730.50640 0.00050 -0.00051 0.0004071  ETD: Yves Jongen          This paper                                             
2178 2458740.44585 0.00045 -0.00047 -0.0003132 ETD: Yves Jongen          This paper                                             
2178 2458740.44620 0.00100 -0.00092            ETD: Mark Salisbury       This paper                                             a
2178 2458740.44627 0.00077 -0.00076            ETD: Marc Bretton         This paper                                             a
2178 2458740.44741 0.00086 -0.00089            ETD: Yves Jongen          This paper                                             a
2185 2458750.38666 0.00062 -0.00061 0.0003265  ETD: Yves Jongen          This paper                                             
2196 2458766.00744 0.00049 -0.00049 0.0008389  TESS: sector 17           This paper
2197 2458767.42663 0.00054 -0.00055 -0.0000046 TESS: sector 17           This paper
2197 2458767.42685 0.00056 -0.00059 0.0002246  ETD: Yves Jongen          This paper                                             
2198 2458768.84629 0.00051 -0.00051 -0.0003598 TESS: sector 17           This paper
2199 2458770.26671 0.00053 -0.00053 -0.0000359 TESS: sector 17           This paper
2200 2458771.68637 0.00057 -0.00057 -0.0003284 TESS: sector 17           This paper
2201 2458773.10750 0.00120 -0.00110            TESS: sector 17           This paper                                             a
2202 2458774.52695 0.00071 -0.00071            TESS: sector 17           This paper                                             a
2205 2458778.78610 0.00044 -0.00044 -0.0007201 TESS: sector 17           This paper 
2206 2458780.20702 0.00049 -0.00049 0.0001756  TESS: sector 17           This paper
2207 2458781.62683 0.00055 -0.00055 -0.0000387 TESS: sector 17           This paper
2208 2458783.04743 0.00050 -0.00049 0.0005369  TESS: sector 17           This paper
2209 2458784.46689 0.00061 -0.00062 -0.0000274 TESS: sector 17           This paper
2210 2458785.88737 0.00058 -0.00059 0.0004283  TESS: sector 17           This paper
2211 2458787.30797 0.00062 -0.00062 0.0009039  TESS: sector 17           This paper
2270 2458871.08935 0.00068 -0.00079            TESS: sector 21           This paper                                             a
2271 2458872.50813 0.00065 -0.00064 -0.0002958 TESS: sector 21           This paper
2272 2458873.92744 0.00052 -0.00052 -0.0010101 TESS: sector 21           This paper
2273 2458875.34844 0.00051 -0.00052 -0.0000344 TESS: sector 21           This paper
2274 2458876.76858 0.00047 -0.00047 0.00001812 TESS: sector 21           This paper
2275 2458878.18907 0.00052 -0.00051 0.0005469  TESS: sector 21           This paper
2276 2458879.60797 0.00064 -0.00065 -0.0005774 TESS: sector 21           This paper
2277 2458881.02929 0.00063 -0.00065 0.0007182  TESS: sector 21           This paper
2278 2458882.44937 0.00073 -0.00069            TESS: sector 21           This paper                                             a
2279 2458883.86820 0.00049 -0.00048 -0.0004204 TESS: sector 21           This paper
2281 2458886.70833 0.00061 -0.00061 -0.0003391 TESS: sector 21           This paper
2282 2458888.12866 0.00062 -0.00061 -0.0000334 TESS: sector 21           This paper
2283 2458889.54858 0.00054 -0.00053 -0.0001377 TESS: sector 21           This paper
2284 2458890.96839 0.00067 -0.00065 -0.0003521 TESS: sector 21           This paper
2285 2458892.38803 0.00056 -0.00057 -0.0007364 TESS: sector 21           This paper
2286 2458893.80852 0.00055 -0.00051 -0.0002707 TESS: sector 21           This paper
2287 2458895.22902 0.00061 -0.00061 0.0001049  TESS: sector 21           This paper
2288 2458896.64905 0.00052 -0.00051 0.0001106  TESS: sector 21           This paper
2295 2458906.58990 0.00100 -0.00100            ETD: Veli-Pekka Hentunen  This paper                                             a                                                
2321 2458943.51153 0.00053 -0.00052 0.0018878  ETD: Yves Jongen          This paper                                             
2326 2458950.61019 0.00061 -0.00064 0.0004261  ETD: Yves Jongen          This paper                                                                                            
2330 2458956.28949 0.00050 -0.00051 -0.0003712 TESS: sector 24           This paper 
2331 2458957.71044 0.00068 -0.00067 0.0005545  TESS: sector 24           This paper
2332 2458959.13081 0.00052 -0.00052 0.0009001  TESS: sector 24           This paper
2333 2458960.54950 0.00063 -0.00060 -0.0004342 TESS: sector 24           This paper
2334 2458961.96971 0.00069 -0.00069 -0.0002485 TESS: sector 24           This paper
2335 2458963.39045 0.00057 -0.00057 0.0004672  TESS: sector 24           This paper
2336 2458964.80982 0.00053 -0.00053 -0.0001872 TESS: sector 24           This paper
2337 2458966.23015 0.00055 -0.00057 0.0001185  TESS: sector 24           This paper
2338 2458967.65009 0.00057 -0.00058 -0.0000342 TESS: sector 24           This paper
2340 2458970.49057 0.00062 -0.00062 0.0004655  TESS: sector 24           This paper
2341 2458971.91048 0.00060 -0.00059 0.0003512  TESS: sector 24           This paper
2342 2458973.33019 0.00060 -0.00057 -0.0000369 TESS: sector 24           This paper
2343 2458974.75074 0.00054 -0.00052 0.0005625  TESS: sector 24           This paper
2344 2458976.16916 0.00048 -0.00048 -0.0010418 TESS: sector 24           This paper
2345 2458977.59015 0.00053 -0.00053 -0.0000761 TESS: sector 24           This paper
2346 2458979.01081 0.00055 -0.00053 0.0005595  TESS: sector 24           This paper
2347 2458980.43065 0.00065 -0.00060 0.0003752  TESS: sector 24           This paper
2348 2458981.85005 0.00048 -0.00047 -0.0002491 TESS: sector 24           This paper
2350 2458984.69067 0.00056 -0.00056 0.0003222  TESS: sector 25           This paper
2351 2458986.10968 0.00054 -0.00053 -0.0006921 TESS: sector 25           This paper
2352 2458987.52979 0.00087 -0.00081            TESS: sector 25           This paper                                             a
2352 2458987.53098 0.00090 -0.00092            ETD: Manfred Raetz        This paper                                             a
2353 2458988.95106 0.00051 -0.00051 0.0006392  TESS: sector 25           This paper
2354 2458990.37058 0.00080 -0.00078            TESS: sector 25           This paper                                             a
2355 2458991.78959 0.00065 -0.00065 -0.0008794 TESS: sector 25           This paper
2356 2458993.20966 0.00066 -0.00067 -0.0008338 TESS: sector 25           This paper
2357 2458994.63072 0.00066 -0.00066 0.0002019  TESS: sector 25           This paper
2359 2458997.47013 0.00067 -0.00068 -0.0004367 TESS: sector 25           This paper
2360 2458998.88987 0.00058 -0.00057 -0.0007211 TESS: sector 25           This paper
2361 2459000.30994 0.00066 -0.00063 -0.0006754 TESS: sector 25           This paper
2362 2459001.73092 0.00055 -0.00056 0.0002803  TESS: sector 25           This paper
2363 2459003.15044 0.00064 -0.00066 -0.0002241 TESS: sector 25           This paper
2364 2459004.57069 0.00057 -0.00056 -0.0000016 TESS: sector 25           This paper
2365 2459005.99131 0.00083 -0.00079            TESS: sector 25           This paper                                             a                                              
2366 2459007.41085 0.00066 -0.00065 0.0000130  TESS: sector 25           This paper
2367 2459008.83040 0.00052 -0.00052 -0.0003614 TESS: sector 25           This paper
2395 2458987.53098 0.00037 -0.00037 0.0009874  ETD: Yves Jongen          This paper                                             
2409 2459068.47269 0.00030 -0.00033 0.0009068  ETD: Anael Wunsche        This paper                                             
2423 2459088.35230 0.00170 -0.00270            ETD: Yves Jongen          This paper                                             a
2428 2459095.45343 0.00050 -0.00052 0.0011846  ETD: Anael Wunsche        This paper                                             
2442 2459115.33322 0.00048 -0.00046 0.0006340  ETD: Manfred Raetz        This paper                                             
2447 2459122.43237 0.00066 -0.00061 -0.0003377 ETD: Stephane Ferratfiat  This paper                                             
2447 2459122.43260 0.00110 -0.00130            ETD: Luis Tremosa Espasa  This paper                                             a
2449 2459125.27159 0.00060 -0.00062 -0.0011663 ETD: Veli-Pekka Hentunen  This paper                                             
2497 2459193.43472 0.00071 -0.00071            ETD: Veli-Pekka Hentunen  This paper                                             a
2590 2459325.49626 0.00070 -0.00066 -0.0000733 ETD: Veli-Pekka Hentunen  This paper                                             
2597 2459335.43730 0.00130 -0.00140            ETD: Veli-Pekka Hentunen  This paper                                             a
2657 2459420.63782 0.00062 -0.00060 -0.0000032 TESS: sector 41           This paper
2658 2459422.05756 0.00065 -0.00062 -0.0002811 TESS: sector 41           This paper
2659 2459423.47866 0.00063 -0.00063 0.0007946  TESS: sector 41           This paper
2660 2459424.89818 0.00073 -0.00076            TESS: sector 41           This paper                                             a
2661 2459426.31812 0.00052 -0.00052 0.0002059  TESS: sector 41           This paper
2662 2459427.73776 0.00064 -0.00062 -0.0001784 TESS: sector 41           This paper
2663 2459429.15816 0.00059 -0.00058 0.0001973  TESS: sector 41           This paper
2664 2459430.57765 0.00051 -0.00050 -0.0003371 TESS: sector 41           This paper
2665 2459431.99728 0.00049 -0.00048 -0.0007314 TESS: sector 41           This paper
2667 2459434.83930 0.00058 -0.00056 0.0012399  TESS: sector 41           This paper
2668 2459436.25769 0.00058 -0.00058 -0.0004944 TESS: sector 41           This paper
2669 2459437.67771 0.00055 -0.00053 -0.0004987 TESS: sector 41           This paper
2670 2459439.09804 0.00055 -0.00055 -0.0001930 TESS: sector 41           This paper
2671 2459440.51841 0.00062 -0.00062 0.0002526  TESS: sector 41           This paper
2672 2459441.93867 0.00052 -0.00051 0.0004883  TESS: sector 41           This paper
2673 2459443.35870 0.00075 -0.00073            TESS: sector 41           This paper                                             a
2674 2459444.77834 0.00062 -0.00062 0.0001096  TESS: sector 41           This paper
2675 2459446.19802 0.00060 -0.00059 -0.0002347 TESS: sector 41           This paper
2792 2459612.34079 0.00048 -0.00049 -0.0003112 TESS: sector 48           This paper
2793 2459613.76146 0.00055 -0.00054 0.0003345  TESS: sector 48           This paper
2794 2459615.18131 0.00058 -0.00059 0.0001602  TESS: sector 48           This paper
2795 2459616.60075 0.00059 -0.00060 -0.0004242 TESS: sector 48           This paper
2796 2459618.02169 0.00061 -0.00059 0.0004915  TESS: sector 48           This paper
2797 2459619.44100 0.00054 -0.00054 -0.0002228 TESS: sector 48           This paper
2798 2459620.86142 0.00062 -0.00060 0.0001729  TESS: sector 48           This paper
2802 2459626.54075 0.00055 -0.00055 -0.0005945 TESS: sector 48           This paper
2803 2459627.96122 0.00052 -0.00052 -0.001488  TESS: sector 48           This paper
2804 2459629.38146 0.00046 -0.00045 0.0000669  TESS: sector 48           This paper
2805 2459630.80117 0.00065 -0.00069 -0.0247400 TESS: sector 48           This paper
2806 2459632.22086 0.00056 -0.00057 -0.0005818 TESS: sector 48           This paper
2807 2459633.64114 0.00062 -0.00062 -0.0003261 TESS: sector 48           This paper

